Revealing the Chemical Structure of the Magellanic Clouds with APOGEE. II. Abundance Gradients of the Large Magellanic Cloud

We present the abundance gradients of the Large Magellanic Cloud (LMC) for 25 elemental abundance ratios and their respective temporal evolution as well as age-[X/Fe] trends using 6130 LMC field red giant branch (RGB) stars observed by SDSS-IV / APOGEE-2S. APOGEE is a high resolution ($R$ $\sim$22,500) $H$-band spectroscopic survey that gathered data on the LMC with broad radial and azimuthal coverage out to $\sim$10\degr. The calculated overall metallicity gradient of the LMC with no age binning is $-$0.0380 $\pm$ 0.0022 dex/kpc. We also find that many of the abundance gradients show a U-shaped trend as functions of age. This trend is marked by a flattening of the gradient but then a general steepening at more recent times. The extreme point at which all these gradients (with the U-shaped trend) begin to steepen is $\gtrsim$2 Gyr ago. In addition, some of the age-[X/Fe] trends show an increase starting a few Gyr before the extreme point in the gradient evolutions. A subset of the age-[X/Fe] trends also show maxima concurrent with the gradients' extreme points, further pinpointing a major event in the history of the LMC $\sim$2 Gyr ago. This time frame is consistent with a previously proposed interaction between the Magellanic Clouds suggesting that this is most likely the cause of the distinct trend in the gradients and age-[X/Fe] trends.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
